PsFuture: A Pseudo-Future-based Zero-Shot Adaptive Policy for Simultaneous Machine Translation

Simultaneous Machine Translation (SiMT) requires target tokens to be generated in real-time as streaming source tokens are consumed. Traditional approaches to SiMT typically require sophisticated architectures and extensive parameter configurations for training adaptive read/write policies, which in turn demand considerable computational power and memory. We propose PsFuture, the first zero-shot adaptive read/write policy for SiMT, enabling the translation model to independently determine read/write actions without the necessity for additional training. Furthermore, we introduce a novel training strategy, Prefix-to-Full (P2F), specifically tailored to adjust offline translation models for SiMT applications, exploiting the advantages of the bidirectional attention mechanism inherent in offline models. Experiments across multiple benchmarks demonstrate that our zero-shot policy attains performance on par with strong baselines and the P2F method can further enhance performance, achieving an outstanding trade-off between translation quality and latency.

==> data/deen/ablation_psfuture_full_as_suffix_max_conti4.txt <==
al bleu
0.14 23.08
0.92 26.8
1.51 28.77
2.12 29.36
2.98 29.9
3.56 30.21
4.54 30.55
5.39 30.8
12.23 31.78

==> data/deen/ablation_psfuture_random_suffix_max_conti4.txt <==
al bleu
0.11 18.99
0.71 21.12
1.44 24.39
2.15 26.8
2.78 28.07
3.48 28.76
4.56 29.92
5.47 30.5
6.06 30.63
6.88 30.89
7.95 31.2
9.12 31.61
12.16 31.78

==> data/deen/ablation_psfuture_waitk_adaptive_suffix_max_conti4.txt <==
al bleu
0.18 19.78
0.79 22.41
1.67 25.24
2.24 26.32
2.95 27.74
3.73 28.8
4.47 29.51
5.33 30.22
6.29 30.67
7.11 30.94
8.0 31.16
12.2 31.76

==> data/deen/ablation_psfuture_waitk_suffix1_max_conti4.txt <==
al bleu
0.43 21.85
1.15 24.1
1.7 25.56
2.4 27.13
3.21 28.21
3.95 28.97
4.84 29.72
5.8 30.46
6.4 30.82
6.92 30.95
7.68 31.09
8.27 31.16
9.39 31.58
12.22 31.71

==> data/deen/ablation_psfuture_waitk_suffix2_max_conti4.txt <==
al bleu
0.1 19.03
0.74 21.36
1.49 23.91
2.04 25.74
2.79 27.38
3.55 28.51
4.06 29.22
5.29 30.21
6.29 30.79
6.87 30.95
8.09 31.22
8.69 31.33
9.74 31.66
12.23 31.76

==> data/deen/ablation_psfuture_waitk_suffix3_max_conti4.txt <==
al bleu
0.21 19.32
0.76 21.89
1.4 24.77
2.0 26.41
2.65 27.62
3.37 28.82
4.21 29.61
5.12 30.26
5.76 30.4
6.28 30.55
7.09 30.9
8.96 31.42
12.17 31.72

==> data/deen/ablation_psfuture_waitk_suffix4_max_conti1024.txt <==
al bleu
0.3 19.38
0.95 21.62
1.7 24.69
2.9 27.54
3.61 28.25
4.28 28.97
5.41 29.71
6.44 30.07
7.96 30.45
8.79 30.79
11.8 31.26

==> data/deen/ablation_psfuture_waitk_suffix4_max_conti6.txt <==
al bleu
0.04 18.98
0.66 21.17
1.34 24.16
2.17 26.75
2.92 28.14
3.44 28.83
4.51 29.66
6.13 30.77
7.48 31.01
8.01 31.1
8.61 31.14
9.36 31.35
9.91 31.45
10.65 31.52
11.89 31.65

==> data/deen/ablation_psfuture_waitk_suffix4_max_conti8.txt <==
al bleu
0.18 19.2
0.77 21.45
1.48 24.31
2.42 27.16
3.3 28.67
3.93 29.18
5.22 29.97
7.21 30.95
8.81 31.27
9.37 31.45
10.04 31.49
10.93 31.58
11.51 31.66
12.31 31.78

==> data/deen/dapst_max_conti1024.txt <==
al bleu
1.79 23.88
2.5 26.07
3.24 27.81
4.03 29.12
5.13 30.22
6.02 30.77
7.59 31.05
8.88 31.39
11.13 31.56

==> data/deen/dapst_max_conti4.txt <==
al bleu
%0.49 21.65
1.3 24.51
2.17 27.12
3.25 29.19
4.31 29.97
5.87 30.84
7.65 31.29
8.98 31.52
10.53 31.60
12.53 31.79

==> data/deen/dapst_max_conti6.txt <==
al bleu
0.89 22.56
1.76 25.39
2.69 28.01
3.54 29.39
4.53 30.23
5.55 30.83
6.36 31.12
7.5 31.54
9.77 31.7

==> data/deen/dapst_max_conti8.txt <==
al bleu
1.13 23.0
2.04 25.99
3.09 28.45
3.98 29.77
5.16 30.54
6.32 31.12
7.25 31.34
8.59 31.66
11.21 31.89

==> data/deen/itst.txt <==
al bleu
1.57 19.2
2.17 24.71
2.77 28.26
3.31 28.85
4.01 29.55
4.82 30.35
5.66 30.52
6.65 30.91
7.7 31.05
8.73 31.08
9.79 31.2
12.6 31.32

==> data/deen/itst_waitk.txt <==
al bleu
0.49 22.15
1.0 24.03
1.56 25.98
2.6 28.04
3.28 28.81
3.98 29.57
4.79 30.2
5.71 30.71
6.66 31.07
7.67 31.22
8.78 31.5
9.83 31.45
12.65 31.72

==> data/deen/psfuture_offline_suffix4_max_conti4.txt <==
al bleu
0.01 19.42
0.75 22.44
1.49 25.3
2.24 27.76
2.95 28.83
3.74 29.62
4.52 30.54
5.54 31.27
6.59 31.68
7.34 31.78
9.11 32.12
12.27 32.51
%suffix:... Die Informationen enden hier. <eos>

==> data/deen/psfuture_waitk_suffix4_max_conti4.txt <==
al bleu
%0.43 20.59
1.06 23.41
1.76 25.88
2.36 27.24
2.99 28.26
3.73 29.03
4.57 29.94
5.55 30.53
7.69 31.02
8.27 31.18
8.97 31.25
9.91 31.45
10.65 31.52
12.18 31.75
%suffix:... Die Informationen enden hier. <eos>



==> data/deen/waitk.txt <==
al bleu
0.47 21.08
1.45 23.97
2.12 26.21
3.12 27.15
4.1 28.53
5.05 29.16
6.03 29.72
6.97 30.16
7.9 30.69
8.78 30.86
9.7 31.11
10.57 31.2
11.42 31.41
12.24 31.41

==> data/envi/ablation_psfuture_full_as_suffix_max_conti1024.txt <==
al bleu
0.58 22.87
1.19 28.24
1.94 29.63
2.72 29.67
3.48 29.79
4.16 29.84
4.76 29.86
5.93 30.01
7.2 29.95

==> data/envi/ablation_psfuture_random_suffix_max_conti1024.txt <==
al bleu
0.34 18.22
0.71 19.78
0.98 21.47
1.35 24.2
1.67 26.82
2.17 28.68
2.57 28.75
2.76 29.23
2.97 28.93
3.28 29.38
3.98 29.55
4.84 29.79

==> data/envi/ablation_psfuture_waitk_adaptive_suffix_max_conti4.txt <==
al bleu
1.0 23.0
1.51 25.08
2.05 27.64
2.63 28.98
3.3 29.27
3.91 29.54
4.67 29.69
6.24 29.77
7.73 29.87
10.82 30.09

==> data/envi/ablation_psfuture_waitk_suffix1_max_conti1024.txt <==
al bleu
0.82 20.42
1.33 24.05
1.87 26.82
2.54 28.6
3.18 29.46
4.53 29.61
6.02 29.79
7.29 29.8


==> data/envi/ablation_psfuture_waitk_suffix2_max_conti4.txt <==
al bleu
0.81 21.11
1.63 27.12
2.14 29.0
2.73 29.44
3.54 29.66
5.21 29.80
6.33 29.85
7.28 29.90
8.91 29.91


==> data/envi/ablation_psfuture_waitk_suffix2_max_conti6.txt <==
al bleu
0.83 21.19
1.65 27.24
2.18 28.94
2.86 29.34
4.11 29.66
5.63 29.90
6.93 29.92
7.81 29.96


==> data/envi/ablation_psfuture_waitk_suffix2_max_conti8.txt <==
al bleu
0.84 21.16
1.65 27.24
2.19 28.98
2.89 29.3
3.42 29.61
4.87 29.89
5.95 29.90
7.68 29.93


==> data/envi/ablation_psfuture_waitk_suffix3_max_conti1024.txt <==
al bleu
0.15 18.79
0.67 20.64
1.21 24.33
1.85 27.58
2.54 28.61
3.45 29.25
4.17 29.63
5.51 29.71
6.73 29.79
8.11 29.88

==> data/envi/ablation_psfuture_waitk_suffix4_max_conti1024.txt <==
al bleu
0.09 18.13
0.69 20.3
1.28 24.58
2.21 28.02
2.74 28.53
3.29 29.09
4.71 29.6
5.87 29.85
7.26 29.86
8.97 29.89

==> data/envi/dapst_max_conti1024.txt <==
al bleu
0.89 21.89
1.41 27.11
1.99 29.31
3.06 29.63
4.6 30.15
5.44 30.09
6.25 30.13
7.49 30.15
8.08 30.2
8.74 30.17
9.61 30.01
10.67 30.11
11.69 30.1

==> data/envi/dapst_max_conti4.txt <==
al bleu
0.88 21.81
1.4 27.03
1.94 29.3
2.74 29.64
3.7 30.04
4.24 30.01
5.38 30.07
6.1 30.2
7.15 30.04
7.76 30.12
8.49 30.17
11.04 30.03

==> data/envi/dapst_max_conti6.txt <==
al bleu
0.89 21.87
1.41 27.11
1.97 29.27
2.89 29.56
4.08 30.02
4.76 29.98
5.32 30.07
6.21 30.09
7.1 30.18
7.67 30.08
8.35 29.98
9.04 30.02
9.9 30.01
12.77 30.05

==> data/envi/dapst_max_conti8.txt <==
al bleu
0.89 21.89
1.41 27.12
1.98 29.3
2.96 29.58
4.31 30.07
5.05 30.02
5.7 30.08
6.69 30.05
7.7 30.19
8.32 30.04
9.06 30.04
9.83 30.06
10.83 30.02

==> data/envi/itst.txt <==
al bleu
1.29 23.06
1.85 26.33
2.44 28.7
3.23 29.37
3.76 29.5
4.42 29.48
5.15 29.79
5.91 29.83
6.7 29.94
7.69 29.95
8.67 29.84
9.93 29.95
12.58 30.01

==> data/envi/itst_waitk.txt <==
al bleu
1.3 22.71
1.92 26.14
2.52 28.59
3.35 29.74
4.51 29.95
5.23 29.95
5.92 29.95
6.81 29.98
7.72 29.91
8.71 29.98
9.95 30.07
12.55 30.09

==> data/envi/psfuture_offline_suffix3_max_conti1024.txt <==
al bleu
0.21 18.08
0.86 21.96
1.41 25.86
2.0 28.34
2.63 29.21
3.7 29.92
5.67 30.08
7.82 30.2
9.91 30.14
%suffix: ... <eos>

==> data/envi/psfuture_waitk_suffix2_max_conti1024.txt <==
al bleu
0.84 21.16
1.65 27.26
2.19 28.99
2.9 29.29
3.45 29.66
4.54 29.86
5.42 29.90
6.61 29.91
7.56 29.95
9.1 29.96
%suffix: <unk> <eos>

==> data/envi/waitk.txt <==
al bleu
3.21 27.87
3.93 29.4
4.73 30.11
5.57 30.14
6.43 30.08
7.28 30.13
8.12 30.14
8.93 30.11
9.7 30.1
10.43 30.2
11.13 30.16
11.79 30.13
12.41 30.16
13.01 30.18

==> data/zhen/ablation_psfuture_full_as_suffix_max_conti1024.txt <==
al bleu
0.87 14.16
1.4 15.68
2.18 18.02
3.21 18.29
3.79 18.29
4.36 18.66
5.37 18.78
6.23 18.91
6.94 18.92
7.98 18.96
8.88 19.0
9.75 19.15
10.36 19.05
11.07 19.2
12.03 19.27

==> data/zhen/ablation_psfuture_random_suffix_max_conti1024.txt <==
al bleu
0.34 10.09
0.98 11.73
1.42 12.89
1.85 14.23
2.26 14.83
2.75 15.51
3.46 16.25
5.18 17.48
5.48 18.0
6.34 18.31
7.01 18.39
8.14 18.62
10.88 18.96

==> data/zhen/ablation_psfuture_waitk_adaptive_suffix_max_conti1024.txt <==
al bleu
0.19 10.69
0.82 12.49
1.72 14.62
2.54 15.92
3.37 16.41
4.35 17.26
5.22 17.94
5.9 18.32
7.1 18.49
8.12 18.72
9.59 18.98
11.22 18.99
%17.55 19.46

==> data/zhen/ablation_psfuture_waitk_suffix1_max_conti1024.txt <==
al bleu
0.04 9.1
0.69 10.93
1.3 12.42
1.88 13.8
2.93 15.65
3.54 16.38
4.39 17.2
5.53 17.88
6.29 18.24
7.33 18.42
7.84 18.64
8.43 19.0
9.15 19.07
10.04 19.04
11.42 18.96

==> data/zhen/ablation_psfuture_waitk_suffix2_max_conti1024.txt <==
al bleu
0.11 9.05
0.66 10.0
1.45 11.24
2.27 13.46
2.81 14.05
3.66 15.56
4.21 16.2
5.04 16.78
6.28 17.93
8.76 18.93
10.15 18.83
10.89 18.94
11.9 19.16

==> data/zhen/ablation_psfuture_waitk_suffix3_max_conti1024.txt <==
al bleu
0.04 10.95
0.72 12.1
1.56 13.69
2.32 15.45
3.05 15.97
3.6 16.25
4.63 17.16
5.79 17.54
6.42 18.27
7.48 18.55
8.02 18.62
8.66 18.77
9.29 18.93
10.22 18.93
11.6 19.1

==> data/zhen/ablation_psfuture_waitk_suffix4_max_conti4.txt <==
al bleu
0.02 10.95
0.62 12.29
1.28 13.39
1.91 14.45
2.7 15.85
3.62 16.73
4.17 17.18
4.96 17.96
6.06 18.36
7.22 18.15
9.11 18.35

==> data/zhen/ablation_psfuture_waitk_suffix4_max_conti6.txt <==
al bleu
0.01 11.36
0.75 12.6
1.44 13.92
2.22 14.92
3.22 16.69
4.37 17.52
5.08 17.83
6.13 18.23
7.56 18.27
8.93 18.62
10.83 19.14

==> data/zhen/ablation_psfuture_waitk_suffix4_max_conti8.txt <==
al bleu
0.02 11.32
0.73 12.61
1.49 13.96
2.33 14.82
3.41 16.73
4.84 17.88
5.75 18.36
6.97 18.63
8.59 18.65
10.15 18.76
12.04 19.19

==> data/zhen/dapst_max_conti1024.txt <==
al bleu
1.18 13.07
1.85 14.67
2.8 16.7
3.72 17.25
4.54 17.73
5.06 18.14
5.85 18.19
6.83 18.76
8.36 18.88
10.71 18.9

==> data/zhen/dapst_max_conti4.txt <==
al bleu
0.89 12.45
1.6 14.26
2.36 15.77
3.1 16.97
4.25 17.38
5.67 18.03
7.0 18.21
9.12 18.35

==> data/zhen/dapst_max_conti5.txt <==
al bleu
0.96 12.55
1.61 14.23
2.36 16.08
2.95 16.92
3.74 17.72
4.67 17.83
5.33 18.09
6.36 18.65
7.88 18.62
10.06 19.16

==> data/zhen/dapst_max_conti6.txt <==
al bleu
1.08 12.74
1.79 14.66
2.7 16.62
3.67 17.39
4.44 17.61
5.68 18.42
6.87 18.7
8.57 18.62
10.84 19.14

==> data/zhen/dapst_max_conti8.txt <==
al bleu
1.12 12.76
1.89 14.97
2.83 16.79
4.0 17.52
4.9 17.65
6.44 18.53
7.74 18.48
9.73 18.78
12.06 19.19

==> data/zhen/hallucination_rate_dapst.txt <==
al hr
1.18 0.1178
1.85 0.1072
2.8 0.0959
3.72 0.0924
4.54 0.0942
5.06 0.0948
5.85 0.0976
6.83 0.0947
8.36 0.0934
10.71 0.0922

==> data/zhen/hallucination_rate_itst.txt <==
al hr
1.46 0.1365
2.16 0.0901
2.76 0.0872
3.5 0.0862
4.27 0.09
4.79 0.0891
5.74 0.0883
6.82 0.089
7.66 0.0883
8.74 0.0922
9.96 0.0934

==> data/zhen/hallucination_rate_psfuture_o.txt <==
al hr
0.26 0.146
0.91 0.1086
1.53 0.103
2.72 0.0915
3.89 0.0889
5.19 0.0888
6.03 0.0845
7.6 0.0869
8.65 0.0925
10.11 0.0856
10.77 0.0867
12.61 0.0873

==> data/zhen/hallucination_rate_psfuture_w.txt <==
al hr
0.06 0.1269
0.77 0.1193
1.52 0.1012
2.03 0.096
2.98 0.0977
3.88 0.0948
5.83 0.0955
6.38 0.0893
7.21 0.0892
8.08 0.091
9.18 0.0906
11.9 0.091

==> data/zhen/hallucination_rate_waitk.txt <==
al hr
1.31 0.1261
2.23 0.1223
2.96 0.1122
3.87 0.1073
4.76 0.1049
5.63 0.1017
6.45 0.0983
7.27 0.0997
8.09 0.0986
8.82 0.0969
9.56 0.0954
10.26 0.0923
10.9 0.0945
11.46 0.0904

==> data/zhen/itst.txt <==
al bleu
0.7 8.91
1.46 11.92
2.16 14.35
2.76 15.55
3.5 17.06
4.27 17.72
4.79 17.95
5.74 18.07
6.82 18.63
7.66 18.58
8.74 18.61
9.96 18.75
13.68 19.15

==> data/zhen/itst_waitk.txt <==
al bleu
0.86 12.06
2.35 14.94
3.58 16.45
4.45 17.46
5.38 18.22
6.98 18.11
8.92 18.55
13.52 19.06

==> data/zhen/offline_mt.txt <==
al bleu
-1 20.32
0 20.32
1 20.32
2 20.32
3 20.32
4 20.32
5 20.32
6 20.32
7 20.32
8 20.32
9 20.32
10 20.32
11 20.32
12 20.32

==> data/zhen/p2f0p0_psfuture_offline_suffix3_max_conti1024.txt <==
al bleu
4.65 13.26
5.24 14.55
5.81 15.61
6.46 16.78
7.33 18.17
8.65 18.72
9.55 18.83
10.21 19.26
10.86 19.37
11.65 19.24
12.56 19.29

==> data/zhen/p2f0p2_psfuture_offline_suffix3_max_conti1024.txt <==
al bleu
0.1 10.33
0.96 12.42
1.65 13.53
3.23 16.61
4.8 17.72
6.31 18.57
7.47 19.28
9.18 19.92
10.16 19.93
11.62 20.02
12.27 20.2

==> data/zhen/p2f0p8_psfuture_offline_suffix3_max_conti1024.txt <==
al bleu
0.41 11.64
1.07 12.75
2.23 14.93
3.22 16.4
4.16 17.23
5.01 17.65
6.27 18.37
7.12 18.69
8.67 19.27
9.52 19.39
11.8 20.16

==> data/zhen/p2f1p1_psfuture_offline_suffix3_max_conti1024.txt <==
al bleu
0.04 11.07
0.9 13.13
1.53 14.14
2.53 15.78
3.49 16.58
4.14 16.9
5.19 17.78
5.95 18.12
7.09 18.55
7.94 19.05
10.28 19.65
12.83 19.66

==> data/zhen/psfuture_offline_suffix3_max_conti1024.txt <==
al bleu
0.31 12.12
0.92 13.49
2.08 15.26
3.2 17.1
4.31 17.88
5.22 18.5
6.48 19.22
7.59 19.45
9.16 19.93
10.1 20.13
12.29 20.10
%suffix: ...<eos>

==> data/zhen/psfuture_waitk_suffix4_max_conti1024.txt <==
al bleu
0.06 10.99
0.77 12.62
1.52 14.06
2.03 14.78
2.98 15.76
3.88 16.77
4.72 17.69
5.83 18.17
6.38 18.42
7.21 18.59
8.08 18.92
9.18 18.71
11.9 19.28
%suffix:…信息到此中断。 <eos>

==> data/zhen/upper_bound.txt <==
al bleu
0.41 13.46
1.02 14.84
1.77 17.13
2.28 17.77
2.91 18.26
3.56 18.29
4.71 18.81
6.19 18.94
17.55 19.45

==> data/zhen/waitk.txt <==
al bleu
1.31 11.7
2.23 13.46
2.96 14.37
3.87 15.15
4.76 16.34
5.63 16.98
6.45 17.61
7.27 17.87
8.09 18.05
8.82 18.54
9.56 18.45
10.26 18.55
10.9 18.55
11.46 18.76
